Discovery prospects for long-lived multiply charged particles at the LHC

In this work, we aim to provide a comprehensive and largely model independent investigation on prospects to detect long-lived multiply charged particles at the LHC. We consider particles with spin 0 and $\frac{1}{2}$, with electric charges in range $1 \le |Q/e| \le 8$, which are singlet or triplet under $SU(3)_C$. Such particles might be produced as particle-antiparticle pairs and propagate through detectors, or form a positronium(quarkonium)-like bound state. We consider both possibilities and estimate lower mass bounds on new particles, that can be provided by ATLAS, CMS and MoEDAL experiments at the end of Run 3 and HL-LHC data taking periods. We find out that the sensitivities of ATLAS and CMS are generally stronger than those of MoEDAL at Run 3, while they may be competitive at HL-LHC for $3 \lesssim |Q/e| \lesssim 7$ for all types of long-lived particles we consider.

==> Highly charged LLP at MoEDAL (Version 7545)/figs/sHighQ/limits.txt <==
# Q	L=30 N=3	L=30 N=2	L=30 N=1	L=300 N=3	L=300 N=2	L=300 N=1	
1    100  100  100  100  100  119 
2    212  244  303  430  480  581 
3    488  538  643  847  926  1069
4    773  843  969  1214 1299 1463
5    1010 1088 1231 1486 1578 1736
6    1187 1269 1404 1667 1757 1909
7    1302 1388 1535 1794 1887 2047
8    1408 1493 1646 1913 2005 2169


==> figs/sHighQ/limits.txt <==
# Q	L=30 N=3	L=30 N=2	L=30 N=1	L=300 N=3	L=300 N=2	L=300 N=1	
1    100  100  100  100  100  119 
2    212  244  303  430  480  581 
3    488  538  643  847  926  1069
4    773  843  969  1214 1299 1463
5    1010 1088 1231 1486 1578 1736
6    1187 1269 1404 1667 1757 1909
7    1302 1388 1535 1794 1887 2047
8    1408 1493 1646 1913 2005 2169

